Environment-Aware Minimum-Cost Wireless Backhaul Network Planning with Full-Duplex Links

In this work, we address the joint design of the wireless backhauling network topology as well as the frequency/power allocation on the wireless links, where nodes are capable of full-duplex (FD) operation. The proposed joint design enables the coexistence of multiple wireless links at the same channel, resulting in an enhanced spectral efficiency. Moreover, it enables the usage of FD capability when/where it is gainful. In this regard, a mixed-integer-linear-program (MILP) is proposed, aiming at a minimum cost design for the wireless backhaul network, considering the required rate demand at each base station. Moreover, a re-tunning algorithm is proposed which reacts to the slight changes in the network condition, e.g., channel attenuation or rate demand, by adjusting the transmit power at the wireless links. In this regard, a successive inner approximation (SIA)- based design is proposed, where in each step a convex subproblem is solved. Numerical simulations show a reduction in the overall network cost via the utilization of the proposed designs, thanks to the coexistence of multiple wireless links on the same channel due to the FD capability.

==> Figures/interference_model_v3.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'interference_model_v3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{747.68505859bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26280683)%
    \put(0,0){\includegraphics[width=\unitlength]{./Sections/FD_Cellular/Figures/interference_model_v3.pdf}}%
    \put(0.28915141,0.05500201){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{UL}}}$}}}%
    \put(0.39935824,0.10850047){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{DL}}}$}}}%
    \put(0.62940469,0.07990671){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${ \text{\scriptsize{UL}}}$}}}%
    \put(0.77790785,0.13481539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{DL}}}$}}}%
    \put(0.03703837,0.12962479){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{UL}}}$}}}%
    \put(0.10338891,0.18552905){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$ {\text{\scriptsize{DL}}}$}}}%
    \put(0.87336773,0.22674252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{self-interference}}$}}}%
    \put(0.87336773,0.16401316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{intra-cell UL-DL interf.}}$}}}%
    \put(0.87336773,0.13264848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{inter-BS interf.}}$}}}%
    \put(0.87336773,0.10128376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{desired signal}}$}}}%
    \put(0.87336773,0.19537784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{inter-cell UL-DL interf.}}$}}}%
  \end{picture}%
\endgroup%


==> Figures/trad_interf_model.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trad_interf_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{732.27138672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25660257)%
    \put(0,0){\includegraphics[width=\unitlength]{./Sections/FD_Cellular/Figures/trad_interf_model.pdf}}%
    \put(0.29467519,0.05649742){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{UL}}}$}}}%
    \put(0.40720178,0.11112197){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{DL}}}$}}}%
    \put(0.64209047,0.08192634){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${ \text{\scriptsize{UL}}}$}}}%
    \put(0.79371949,0.13799079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{DL}}}$}}}%
    \put(0.03725539,0.13269094){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{${\text{\scriptsize{UL}}}$}}}%
    \put(0.10500255,0.18977193){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$ {\text{\scriptsize{DL}}}$}}}%
    \put(0.89118871,0.16780315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{inter-cell BS-DL interf.}}$}}}%
    \put(0.89118871,0.13434311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{desired signal}}$}}}%
    \put(0.89118871,0.19982803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize{inter-cell UL-BS interf.}}$}}}%
  \end{picture}%
\endgroup%

